Monitoring Browsing Behavior of Customers in Retail Stores via RFID Imaging

In this paper, we propose to use commercial off-the-shelf (COTS) monostatic RFID devices (i.e. which use a single antenna at a time for both transmitting and receiving RFID signals to and from the tags) to monitor browsing activity of customers in front of display items in places such as retail stores. To this end, we propose TagSee, a multi-person imaging system based on monostatic RFID imaging. TagSee is based on the insight that when customers are browsing the items on a shelf, they stand between the tags deployed along the boundaries of the shelf and the reader, which changes the multi-paths that the RFID signals travel along, and both the RSS and phase values of the RFID signals that the reader receives change. Based on these variations observed by the reader, TagSee constructs a coarse grained image of the customers. Afterwards, TagSee identifies the items that are being browsed by the customers by analyzing the constructed images. The key novelty of this paper is on achieving browsing behavior monitoring of multiple customers in front of display items by constructing coarse grained images via robust, analytical model-driven deep learning based, RFID imaging. To achieve this, we first mathematically formulate the problem of imaging humans using monostatic RFID devices and derive an approximate analytical imaging model that correlates the variations caused by human obstructions in the RFID signals. Based on this model, we then develop a deep learning framework to robustly image customers with high accuracy. We implement TagSee scheme using a Impinj Speedway R420 reader and SMARTRAC DogBone RFID tags. TagSee can achieve a TPR of more than ~90% and a FPR of less than ~10% in multi-person scenarios using training data from just 3-4 users.

==> Additional_References.txt <==
1. The Design and Implementation of a Mobile RFID Tag Sorting Robot
17. Dude, Where’s My Card? RFID Positioning That Works withMultipathand Non-Line of Sight
12. Relative Localization of RFID Tags using Spatial-Temporal Phase Profiling
2. Exploiting RF-Scatter: Human Localization with bistatic passive UHF RFID-Systems
13. LANDMARC: Indoor Location Sensing Using Active RFID
4. Anchor-free Backscatter Posinioning for RFID Tags with High Accuracy
5. OTrack: Order Tracking for Luggage in MobileRFID Systems
7. Tagoram:Real-time tracking of mobile tag to high precision using cots devices
8. rf-idraw: Virtual touch screen inthe air using rf signals
9. RF-Compass: Robot Object Manipulation Using RFIDs
10. See Through Walls with COTS RFID System!
11. Gyro in the Air: Tracking 3D Orientation of Batteryless Internet-of-Things
14. Leveraging Electromagnetic Polarization in a Two-Antenna Whiteboard in the Air
15. Deep Learning for RFID-Based Activity Recognition
16. FEMO: A Platform for Free-weight Exercise Monitoringwith RFIDs
18. TagRadar: Locating Objects Usinga Smart Phone Accessory
19. Recognizing Daily Activities with RFID-Based Sensors
3. Gesture recognition using RFID technology (Per ubiquit Comput 2012)
6. Beyond One-dollar Mouse: A Battery-free Device for 3D Human-Computer Interaction via RFID Tags (Tagball)
